Convex Biproducts, Stochastic Matrices and Tape Diagrams

Categories with finite biproducts play a central role in category theory, providing an abstract setting in which additive and linear structures can be studied uniformly. In this paper, we introduce categories with \emph{convex} biproducts, which intuitively restrict the linear structures to convex ones. We show that, whereas categories with finite biproducts give rise to a matrix calculus based on arbitrary linear combinations, convex biproduct categories instead induce a matrix calculus based on stochastic (more generally, substochastic) matrices. This perspective yields a refined algebraic and compositional framework tailored to probabilistic settings. We exploit this connection to establish an isomorphism that underpins probabilistic tape diagrams, a graphical formalism for bimonoidal (also known as rig) categories, and we demonstrate its effectiveness by providing a complete axiomatisation of probabilistic Boolean circuits.

==> tikz/bialgax2_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (-1, 1) {};
		\node [style=black] (2) at (-1, -1) {};
		\node [style=label] (4) at (1, 1) {$A$};
		\node [style=label] (5) at (1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax3_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 1) {};
		\node [style=black] (2) at (1, -1) {};
		\node [style=label] (4) at (-1, 1) {$A$};
		\node [style=label] (5) at (-1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax4_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 0) {};
		\node [style=black] (4) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/examples/copierApB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (76) at (-2.25, 2.625) {$A$};
		\node [style=none] (77) at (-1.75, 1.875) {};
		\node [style=none] (78) at (-1.75, 3.375) {};
		\node [style=black] (80) at (-0.5, 2.625) {};
		\node [style=none] (82) at (0.225, 3.025) {};
		\node [style=none] (83) at (0.225, 2.225) {};
		\node [style=none] (84) at (-1.75, 2.625) {};
		\node [style=none] (87) at (0.75, 1.875) {};
		\node [style=none] (88) at (0.75, 3.375) {};
		\node [style=label] (146) at (1.25, 3.025) {$A$};
		\node [style=label] (147) at (1.25, 2.225) {$A$};
		\node [style=none] (164) at (0.75, 1.175) {};
		\node [style=none] (165) at (0.75, 0.575) {};
		\node [style=none] (168) at (-0.825, 1.175) {};
		\node [style=none] (169) at (-0.825, 0.575) {};
		\node [style=none] (181) at (0.75, 1.625) {};
		\node [style=none] (182) at (0, 1.625) {};
		\node [style=none] (183) at (0, 0.125) {};
		\node [style=none] (184) at (0.75, 0.125) {};
		\node [style=none] (189) at (0.75, 3.025) {};
		\node [style=none] (190) at (0.75, 2.225) {};
		\node [style=label] (191) at (-2.25, -2.625) {$B$};
		\node [style=none] (192) at (-1.75, -1.875) {};
		\node [style=none] (193) at (-1.75, -3.375) {};
		\node [style=none] (198) at (0.75, -1.875) {};
		\node [style=none] (199) at (0.75, -3.375) {};
		\node [style=label] (200) at (1.25, -3.025) {$B$};
		\node [style=label] (201) at (1.25, -2.225) {$B$};
		\node [style=none] (202) at (0.75, -1.175) {};
		\node [style=none] (203) at (0.75, -0.575) {};
		\node [style=none] (206) at (-0.825, -1.175) {};
		\node [style=none] (207) at (-0.825, -0.575) {};
		\node [style=none] (208) at (0.75, -1.625) {};
		\node [style=none] (209) at (0, -1.625) {};
		\node [style=none] (210) at (0, -0.125) {};
		\node [style=none] (211) at (0.75, -0.125) {};
		\node [style=black] (212) at (-0.5, -2.625) {};
		\node [style=none] (213) at (0.225, -2.225) {};
		\node [style=none] (214) at (0.225, -3.025) {};
		\node [style=none] (215) at (-1.75, -2.625) {};
		\node [style=none] (216) at (0.75, -2.225) {};
		\node [style=none] (217) at (0.75, -3.025) {};
		\node [style=label] (218) at (1.25, 1.275) {$A$};
		\node [style=label] (219) at (1.25, 0.475) {$B$};
		\node [style=label] (220) at (1.25, -0.475) {$B$};
		\node [style=label] (221) at (1.25, -1.275) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (88.center)
			 to (87.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw [style=tape] (184.center)
			 to (181.center)
			 to (182.center)
			 to [bend right=90, looseness=2.00] (183.center)
			 to cycle;
		\draw (84.center) to (80);
		\draw [bend left] (80) to (82.center);
		\draw [bend right=330] (83.center) to (80);
		\draw (168.center) to (164.center);
		\draw (165.center) to (169.center);
		\draw (82.center) to (189.center);
		\draw (190.center) to (83.center);
		\draw [style=tape] (199.center)
			 to (198.center)
			 to (192.center)
			 to (193.center)
			 to cycle;
		\draw [style=tape] (211.center)
			 to (208.center)
			 to (209.center)
			 to [bend left=90, looseness=2.00] (210.center)
			 to cycle;
		\draw (206.center) to (202.center);
		\draw (203.center) to (207.center);
		\draw (215.center) to (212);
		\draw [bend left] (212) to (213.center);
		\draw [bend right=330] (214.center) to (212);
		\draw (213.center) to (216.center);
		\draw (217.center) to (214.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/examples/dischargerApB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (224) at (3.5, 0.75) {};
		\node [style=none] (225) at (3.5, -0.75) {};
		\node [style=none] (231) at (2.5, -0.75) {};
		\node [style=none] (232) at (2.5, 0.75) {};
		\node [style=label] (233) at (-1, 1.25) {$A$};
		\node [style=none] (234) at (-0.5, 2) {};
		\node [style=none] (235) at (-0.5, 0.5) {};
		\node [style=none] (236) at (0.75, 0.5) {};
		\node [style=none] (237) at (0.75, 2) {};
		\node [style=label] (238) at (-1, -1.25) {$B$};
		\node [style=none] (239) at (-0.5, -0.5) {};
		\node [style=none] (240) at (-0.5, -2) {};
		\node [style=none] (241) at (0.75, -2) {};
		\node [style=none] (242) at (0.75, -0.5) {};
		\node [style=black] (243) at (0.75, 1.25) {};
		\node [style=none] (244) at (-0.5, 1.25) {};
		\node [style=black] (245) at (0.75, -1.25) {};
		\node [style=none] (246) at (-0.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (237.center)
			 to [bend left] (232.center)
			 to (224.center)
			 to (225.center)
			 to (231.center)
			 to [bend left] (241.center)
			 to (240.center)
			 to (239.center)
			 to (242.center)
			 to [bend right=90, looseness=2.00] (236.center)
			 to (235.center)
			 to (234.center)
			 to cycle;
		\draw (244.center) to (243);
		\draw (246.center) to (245);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/inj/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (123) at (1.75, 0) {};
		\node [style=label] (124) at (2.25, 0) {$Y$};
		\node [style=black] (125) at (1, 0) {};
		\node [style=label] (126) at (-1.25, 0.375) {$X$};
		\node [style=label] (127) at (-1.25, -0.375) {$X$};
		\node [style=none] (128) at (-0.75, 0.375) {};
		\node [style=none] (129) at (-0.75, -0.375) {};
		\node [style=none] (130) at (0.5, 0.375) {};
		\node [style=none] (131) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (132) at (0, 0.375) {$f$};
		\node [style=bbox, scale=0.8] (133) at (0, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (123.center) to (125);
		\draw [bend right] (125) to (130.center);
		\draw [bend left] (125) to (131.center);
		\draw (131.center) to (133);
		\draw (133) to (129.center);
		\draw (128.center) to (132);
		\draw (132) to (130.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/inj/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0.75, 0) {$f$};
		\node [style=label] (110) at (2, 0) {$Y$};
		\node [style=none] (117) at (1.5, 0) {};
		\node [style=label] (120) at (-1.25, -0.375) {$X$};
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (-0.5, -0.375) {};
		\node [style=none] (123) at (-0.5, 0.375) {};
		\node [style=label] (124) at (-1.25, 0.375) {$X$};
		\node [style=none] (125) at (-0.75, -0.375) {};
		\node [style=none] (126) at (-0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sur/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (2.25, 0.75) {};
		\node [style=none] (115) at (2.25, -0.75) {};
		\node [style=none] (117) at (2.25, 0) {};
		\node [style=label] (118) at (2.75, 0) {$Y$};
		\node [style=black] (119) at (0.6, 0) {};
		\node [style=label] (121) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (119);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sur/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (2.25, 0.75) {};
		\node [style=none] (115) at (2.25, -0.75) {};
		\node [style=none] (117) at (2.25, 0) {};
		\node [style=label] (118) at (2.75, 0) {$Y$};
		\node [style=black] (119) at (0.1, 0) {};
		\node [style=bbox, scale=0.9] (120) at (1.25, 0) {$f$};
		\node [style=label] (121) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (120) to (119);
		\draw (120) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sv/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (81) at (-0.75, 0) {};
		\node [style=label] (104) at (-1.25, 0) {$X$};
		\node [style=black] (112) at (0, 0) {};
		\node [style=label] (115) at (2.25, 0.375) {$Y$};
		\node [style=label] (116) at (2.25, -0.375) {$Y$};
		\node [style=none] (117) at (1.75, 0.375) {};
		\node [style=none] (118) at (1.75, -0.375) {};
		\node [style=none] (119) at (0.5, 0.375) {};
		\node [style=none] (120) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (121) at (1, 0.375) {$f$};
		\node [style=bbox, scale=0.8] (122) at (1, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (81.center) to (112);
		\draw [bend left] (112) to (119.center);
		\draw [bend right] (112) to (120.center);
		\draw (120.center) to (122);
		\draw (122) to (118.center);
		\draw (117.center) to (121);
		\draw (121) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sv/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0.25, 0) {$f$};
		\node [style=label] (110) at (-1, 0) {$X$};
		\node [style=none] (117) at (-0.5, 0) {};
		\node [style=label] (120) at (2.25, -0.375) {$Y$};
		\node [style=black] (121) at (1, 0) {};
		\node [style=none] (122) at (1.5, -0.375) {};
		\node [style=none] (123) at (1.5, 0.375) {};
		\node [style=label] (124) at (2.25, 0.375) {$Y$};
		\node [style=none] (125) at (1.75, -0.375) {};
		\node [style=none] (126) at (1.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/tot/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (-1, 0.75) {};
		\node [style=none] (115) at (-1, -0.75) {};
		\node [style=none] (117) at (-1, 0) {};
		\node [style=label] (118) at (-1.5, 0) {$X$};
		\node [style=black] (119) at (0.65, 0) {};
		\node [style=label] (121) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (119);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/tot/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (113) at (2, 0.75) {};
		\node [style=none] (114) at (-1, 0.75) {};
		\node [style=none] (115) at (-1, -0.75) {};
		\node [style=none] (116) at (2, -0.75) {};
		\node [style=none] (117) at (-1, 0) {};
		\node [style=label] (118) at (-1.5, 0) {$X$};
		\node [style=black] (119) at (1.15, 0) {};
		\node [style=bbox, scale=0.9] (120) at (0, 0) {$f$};
		\node [style=label] (121) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (120) to (119);
		\draw (120) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0) {$A$};
		\node [style=label] (11) at (-1.5, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/stringdiag_ax1_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0.5) {$A$};
		\node [style=label] (11) at (-1.5, 0.5) {$A$};
		\node [style=label] (12) at (1.5, -0.5) {$B$};
		\node [style=label] (13) at (-1.5, -0.5) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/ax/newax/nat/left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=algop] (0) at (-1.25, 0) {$f$};
		\node [style=none] (8) at (1, -2.5) {};
		\node [style=none] (9) at (1, 2.5) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (12) at (1, -1.5) {};
		\node [style=none] (13) at (-1.75, -0.5) {};
		\node [style=none] (14) at (-1.75, 0.5) {};
		\node [style=none] (17) at (1, 0.5) {};
		\node [style=none] (18) at (1, -0.5) {};
		\node [style=none] (19) at (-0.75, 0.5) {};
		\node [style=none] (20) at (-0.75, -0.5) {};
		\node [style=dots] (21) at (0.175, -0.675) {$\vdots$};
		\node [style=dots] (22) at (0.175, 1) {$\vdots$};
		\node [style=none] (36) at (-6, -0.5) {};
		\node [style=none] (37) at (-6, 0.5) {};
		\node [style=dots] (38) at (-2.5, 0.15) {$\vdots$};
		\node [style=label] (41) at (-5.5, 1) {$P$};
		\node [style=label] (42) at (-2.5, 1) {$Q$};
		\node [style=none] (43) at (-4.75, -1) {};
		\node [style=none] (44) at (-3.25, -1) {};
		\node [style=none] (45) at (-3.25, 1) {};
		\node [style=none] (46) at (-4.75, 1) {};
		\node [style=none] (47) at (-4, 0) {$\t$};
		\node [style=dots] (48) at (-5.5, 0.15) {$\vdots$};
		\node [style=none] (49) at (-4.75, -0.5) {};
		\node [style=none] (50) at (-3.25, -0.5) {};
		\node [style=none] (51) at (-3.25, 0.5) {};
		\node [style=none] (52) at (-4.75, 0.5) {};
		\node [style=none] (53) at (2, -2.5) {};
		\node [style=none] (54) at (2, 2.5) {};
		\node [style=none] (55) at (2, 1.5) {};
		\node [style=none] (56) at (2, -1.5) {};
		\node [style=none] (57) at (2, 0.5) {};
		\node [style=none] (58) at (2, -0.5) {};
		\node [style=dots] (59) at (1.75, 2.15) {$\vdots$};
		\node [style=label] (60) at (1.75, 2.95) {$Q$};
		\node [style=dots] (61) at (1.75, 0.15) {$\vdots$};
		\node [style=label] (62) at (1.75, 0.95) {$Q$};
		\node [style=dots] (63) at (1.75, -1.85) {$\vdots$};
		\node [style=label] (64) at (1.75, -1.05) {$Q$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (20.center)
			 to (18.center)
			 to (58.center)
			 to (57.center)
			 to (17.center)
			 to (19.center)
			 to [bend left] (10.center)
			 to (55.center)
			 to (54.center)
			 to (9.center)
			 to [bend right] (14.center)
			 to (51.center)
			 to (45.center)
			 to (46.center)
			 to (52.center)
			 to (37.center)
			 to (36.center)
			 to (49.center)
			 to (43.center)
			 to (44.center)
			 to (50.center)
			 to (13.center)
			 to [bend right] (8.center)
			 to (53.center)
			 to (56.center)
			 to (12.center)
			 to [bend left] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/ax/newax/nat/right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=algop] (0) at (-1.25, 0) {$f$};
		\node [style=none] (8) at (1, -2.5) {};
		\node [style=none] (9) at (1, 2.5) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (12) at (1, -1.5) {};
		\node [style=none] (13) at (-1.75, -0.5) {};
		\node [style=none] (14) at (-1.75, 0.5) {};
		\node [style=none] (17) at (1, 0.5) {};
		\node [style=none] (18) at (1, -0.5) {};
		\node [style=none] (19) at (-0.75, 0.5) {};
		\node [style=none] (20) at (-0.75, -0.5) {};
		\node [style=dots] (21) at (0.175, -0.675) {$\vdots$};
		\node [style=dots] (22) at (0.175, 1) {$\vdots$};
		\node [style=dots] (38) at (-2.75, 0.15) {$\vdots$};
		\node [style=label] (42) at (-2.75, 1) {$P$};
		\node [style=none] (50) at (-3.25, -0.5) {};
		\node [style=none] (51) at (-3.25, 0.5) {};
		\node [style=none] (53) at (1.5, -2.5) {};
		\node [style=none] (54) at (1.5, 2.5) {};
		\node [style=none] (55) at (1.5, 1.5) {};
		\node [style=none] (56) at (1.5, -1.5) {};
		\node [style=none] (57) at (1.5, 0.5) {};
		\node [style=none] (58) at (1.5, -0.5) {};
		\node [style=dots] (59) at (1.25, 2.15) {$\vdots$};
		\node [style=label] (60) at (1.25, 2.95) {$P$};
		\node [style=dots] (61) at (1.25, 0.15) {$\vdots$};
		\node [style=label] (62) at (1.25, 0.95) {$P$};
		\node [style=dots] (63) at (1.25, -1.85) {$\vdots$};
		\node [style=label] (64) at (1.25, -1.05) {$P$};
		\node [style=none] (68) at (2, 1.25) {};
		\node [style=none] (69) at (3.5, 1.25) {};
		\node [style=none] (70) at (3.5, 2.75) {};
		\node [style=none] (71) at (2, 2.75) {};
		\node [style=none] (72) at (2.75, 2) {$\t$};
		\node [style=none] (74) at (2, 1.5) {};
		\node [style=none] (75) at (3.5, 1.5) {};
		\node [style=none] (76) at (3.5, 2.5) {};
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (78) at (2, -0.75) {};
		\node [style=none] (79) at (3.5, -0.75) {};
		\node [style=none] (80) at (3.5, 0.75) {};
		\node [style=none] (81) at (2, 0.75) {};
		\node [style=none] (82) at (2.75, 0) {$\t$};
		\node [style=none] (83) at (2, -0.5) {};
		\node [style=none] (84) at (3.5, -0.5) {};
		\node [style=none] (85) at (3.5, 0.5) {};
		\node [style=none] (86) at (2, 0.5) {};
		\node [style=none] (87) at (2, -2.75) {};
		\node [style=none] (88) at (3.5, -2.75) {};
		\node [style=none] (89) at (3.5, -1.25) {};
		\node [style=none] (90) at (2, -1.25) {};
		\node [style=none] (91) at (2.75, -2) {$\t$};
		\node [style=none] (92) at (2, -2.5) {};
		\node [style=none] (93) at (3.5, -2.5) {};
		\node [style=none] (94) at (3.5, -1.5) {};
		\node [style=none] (95) at (2, -1.5) {};
		\node [style=none] (96) at (4.75, 2.5) {};
		\node [style=none] (97) at (4.75, 1.5) {};
		\node [style=none] (98) at (4.75, 0.5) {};
		\node [style=none] (99) at (4.75, -0.5) {};
		\node [style=none] (100) at (4.75, -1.5) {};
		\node [style=none] (101) at (4.75, -2.5) {};
		\node [style=dots] (102) at (4.25, 2.15) {$\vdots$};
		\node [style=label] (103) at (4.25, 2.95) {$Q$};
		\node [style=dots] (104) at (4.25, 0.15) {$\vdots$};
		\node [style=label] (105) at (4.25, 0.95) {$Q$};
		\node [style=dots] (106) at (4.25, -1.85) {$\vdots$};
		\node [style=label] (107) at (4.25, -1.05) {$Q$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (92.center)
			 to (87.center)
			 to (88.center)
			 to (93.center)
			 to (101.center)
			 to (100.center)
			 to (94.center)
			 to (89.center)
			 to (90.center)
			 to (95.center)
			 to (56.center)
			 to (12.center)
			 to [bend left] (20.center)
			 to (18.center)
			 to (58.center)
			 to (83.center)
			 to (78.center)
			 to (79.center)
			 to (84.center)
			 to (99.center)
			 to (98.center)
			 to (85.center)
			 to (80.center)
			 to (81.center)
			 to (86.center)
			 to (57.center)
			 to (17.center)
			 to (19.center)
			 to [bend left] (10.center)
			 to (55.center)
			 to (74.center)
			 to (68.center)
			 to (69.center)
			 to (75.center)
			 to (97.center)
			 to (96.center)
			 to (76.center)
			 to (70.center)
			 to (71.center)
			 to (77.center)
			 to (54.center)
			 to (9.center)
			 to [bend right] (14.center)
			 to (51.center)
			 to (50.center)
			 to (13.center)
			 to [bend right] (8.center)
			 to (53.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/cipriano/axB1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (1.5, -1) {$\Andgate$};
		\node [style=none] (4) at (4, -1.5) {$\Andgate$};
		\node [style=none] (5) at (7, -1) {$\overset{B1}{=}$};
		\node [style=none] (6) at (13, -1) {$\Andgate$};
		\node [style=none] (7) at (10.5, -1.5) {$\Andgate$};
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/cipriano/axF10bis.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {$\Flip{0}$};
		\node [style=none] (1) at (2, 0) {$\coflip{0}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/cipriano/idA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1) {};
		\node [style=none] (1) at (-1, -1) {};
		\node [style=none] (2) at (2, -1) {};
		\node [style=none] (3) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style = tape](2.center)
			 to (3.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/cipriano/lemmafail/lemmafailstep29.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9) at (25, 0) {$\Flip{1}$};
		\node [style=none] (10) at (26, 0) {};
		\node [style=black] (11) at (26, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

